Objectifying the Subjective: Cognitive Biases in Topic Interpretations

Interpretation of topics is crucial for their downstream applications. State-of-the-art evaluation measures of topic quality such as coherence and word intrusion do not measure how much a topic facilitates the exploration of a corpus. To design evaluation measures grounded on a task, and a population of users, we do user studies to understand how users interpret topics. We propose constructs of topic quality and ask users to assess them in the context of a topic and provide rationale behind evaluations. We use reflexive thematic analysis to identify themes of topic interpretations from rationales. Users interpret topics based on availability and representativeness heuristics rather than probability. We propose a theory of topic interpretation based on the anchoring-and-adjustment heuristic: users anchor on salient words and make semantic adjustments to arrive at an interpretation. Topic interpretation can be viewed as making a judgment under uncertainty by an ecologically rational user, and hence cognitive biases aware user models and evaluation frameworks are needed.

==> diagrams/aa_theory_v3.tikz <==
    \resizebox{\textwidth}{!}
    {
    \begin{tikzpicture}
\node[obs,rectangle,fill=white]  (TW)  {\begin{tabular}{l} \text{Highest } \\ \text{probability words} \\ \text{of topic:} $\mathbf{T_W}$\end{tabular}} ; %

\node[obs,rectangle,fill=white, right=of TW, yshift=2.25cm]  (salience)  {\begin{tabular}{l} \textbf{Salience:} (\textit{Availability heuristic}) \\ 1. Context/memory  \\ 2. Familiarity \\ 3. Word position (Order effects) \\ 4. Recency \end{tabular}} ; %

\node[obs,rectangle, right=of TW, yshift=-3.25cm]  (salienceSim)  {\begin{tabular}{l} Sample a set of salient words---\\ $a \subseteq T_W$ \\ ${\displaystyle \qquad a \sim P_S(a|T_W, E)}$ \end{tabular}} ; %

\node[obs,rectangle,fill=white, right=of salience, xshift=0.4cm]  (aa)  {\begin{tabular}{l} \textbf{Anchoring-and-Adjustment} \\ (Generate anchors using \textit{representativeness heuristic}) \\ \textbf{Possible biases or effects:} \\ 1. Presentism and Projection, \\ 2. Levels of Abstraction, \\ 3. Oversimplification,\\ 4. Stereotypes, 5. Generalization \\   6. Gestalt principles: (i) Closure, (ii) Figure-ground\end{tabular}} ;

\node[obs,rectangle, right=of salienceSim, xshift=0.2cm]  (aaSim)  {\begin{tabular}{ll}
\textbf{Anchoring} & Initialize topic interpretation: \\
& ${\displaystyle  \qquad m \sim P_U(m|a, E)}$ \\
\textbf{Adjustment} & \textit{Repeat until convergence}\\
                & For each word $w \in T_W$ \\
                &    $\quad$1.  $m^* \sim P_U(m^*|m, \text{adjust} = w, a, E)$ \\
                &    $\quad$2. $\mu \sim \mathcal{U}(0,1)$ \\
                &    $\quad$3. Update $m$: \\
                &   $\quad \quad$a. ${\displaystyle\alpha(m^*, m) = \frac{P_U(m^*|a, E)}{P_U(m|a, E)}}$\\
                & $\quad \quad$b. If ${\displaystyle \mu<\alpha(m^*, m)}:$\\
                &  $\quad \quad \quad$    ${\displaystyle \quad m = m^*}$\\
\textbf{Interpretation} & $\mathbf{m}$                
\end{tabular}} ; 

\node[obs,rectangle,fill=white, right=of aa,xshift=0.45cm]  (TL)  {\begin{tabular}{l}
     \textbf{Topic}\\ \textbf{label} \end{tabular}} ; %
\node[obs,rectangle,fill=white, right=of aaSim]  (TLSim)  {\begin{tabular}{l}\textbf{Topic}\\ \textbf{label} \end{tabular}} ; %$\mathbf{L_{Sim}}$


\node[const, below=of salience,xshift=-0.5cm,yshift=0.9cm]  (S)  {\large $\mathbf{S}$};
\node[const, below=of aa,xshift=-0.75cm,yshift=0.8cm]  (AALabel)  {\large $\mathbf{A\&A}$};
\node[const, below=of salienceSim,xshift=-0.5cm,yshift=0.9cm]  (SSim)  {\large $\mathbf{S_{Sim}}$};
\node[const, below=of aaSim,xshift=-0.5cm,yshift=0.9cm]  (AASimLabel)  {\large $\mathbf{A\&A_{Sim}}$};
\node[const, below=of TL,xshift=-0.3cm,yshift=0.9cm]  (L)  {\large $\mathbf{L}$};
\node[const, below=of TLSim,xshift=-0.2cm,yshift=0.9cm]  (LSim)  {\large $\mathbf{L_{Sim}}$};


\edge{TW}{salience};
\edge{salience}{aa};
\edge{aa}{TL};

\edge{TW}{salienceSim};
\edge{salienceSim}{aaSim};
\edge{aaSim}{TLSim};

\edge[loosely dotted, very thick]{salience}{salienceSim};f
\edge[loosely dotted, very thick]{aa}{aaSim};
\edge[loosely dotted, very thick]{TL}{TLSim};

    \end{tikzpicture}
}

==> diagrams/triangle_of_reference_2.tikz <==
\resizebox{\linewidth}{!}{
    \begin{tikzpicture}
    [
    middlearrow/.style 2 args={
        decoration={             
            markings, 
            mark=at position 0.5 with {\arrow[xshift=3.333pt]{triangle 45}, \node[#1] {#2};}
        },
        postaction={decorate}
    },
    ]

        %\node[factor] (TM) [label=below:topic model]  {};
        %\node[factor] (TW) [label=below:$T_W$, right=of TM, xshift=1cm]  {};
        %\draw[middlearrow={below}{test}]        (TM) -- (TW);

        \node[factor] (TW) [label=below:$T_W$]  {};
        \node[factor] (ISTAT) [label=below:$I_{stat}$, right=of TW, xshift=3cm]  {};
        %\draw[middlearrow={above}{Rational user}, dotted, very thick]        (TW) -- (ISTAT);
        \draw[loosely dotted, very thick] (TW) -- (ISTAT);

        \node[const, below=of TW, yshift=0.25cm](TWA){|};
        \node[const, below=of ISTAT, yshift=0.25cm](ISTATA){|};
        \path[<->]     (TWA) edge node[midway,above]{Rational user} node[midway,below]{assumption}(ISTATA);
        %\node[const,below=of TM](TMA){|};
        %\node[const,below=of ISTAT](ISTATA){|};
        %\draw[<->,dotted, very thick] (TMA) -- (ISTATA);

        \node[factor, above=of TW, yshift=2cm, xshift=2.5cm] (U1) [label=above:$U_1$] {};
        %\draw[middlearrow={below}{test}]        (TW) -- (U1);
\path[->] (TW) edge[xshift=-4pt, shorten >=3em, shorten <= 3em] node[sloped,midway,above]{symbolise}(U1);
\draw       (TW) -- (U1);

        \node[factor, right=of ISTAT,  xshift=0.5cm] (I1) [label=below:$I_1$] {};
        %\draw[middlearrow={below}{test}]        (U1) -- (I1);
        \path[->] (U1) edge[xshift=4pt, shorten >=3em, shorten <= 3em] node[sloped,midway,above]{refers to}(I1);
        \draw       (U1) -- (I1);
        \node[factor, right=of U1,xshift=0.5cm] (U2) [label=above:$U_2$] {};
        \draw[middlearrow,loosely dotted, very thick]        (TW) -- (U2);
        \node[factor, right=of I1,xshift=0.5cm] (I2) [label=below:$I_2$] {};
        \draw[middlearrow,loosely dotted, very thick]        (U2) -- (I2);
        \node[const, above=of U2,yshift=-0.5cm] (BR) {\begin{tabular}{c} Ecologically rational users ($U_i$) \\ with different priming  and environment \end{tabular}};%{Boundedly rational users};
        
        \node[const,right=of U2, xshift=-0.5cm] (U3) {...};
        \node[const,right=of I2, xshift=-0.5cm, yshift=0.25cm] (I3) {...};

        \node[factor, right=of U3] (UN) [label=above:$U_n$] {};
        \draw[middlearrow,loosely dotted, very thick]        (TW) -- (UN);
        \node[factor, right=of I3, yshift=-0.25cm] (IN) [label=below:$I_n$] {};
        \draw[middlearrow,loosely dotted, very thick]        (UN) -- (IN);
        \draw[loosely dotted, very thick] (ISTAT) -- (IN);
   \end{tikzpicture}
    }

